Topology optimization of unsaturated flows in multi-material porous media: application to a simple diaper model

We present a mathematical approach to optimize the material distribution for fluid transport in unsaturated porous media. Our benchmark problem is a simplified diaper model as an exemplary liquid absorber. Our model has up to three materials with vastly different properties, which in the reference configuration are arranged in parallel layers. Here, swelling is neglected and the geometry of a swollen diaper is assumed and treated as a porous medium of high porosity. The imbibition process is then simulated by solving an unsaturated flow problem based on Richards' equation. Our aim is to maximize the amount of absorbed liquid by redistributing the materials. To this end, a density based multi-material topology optimization (based on the well known SIMP model) is performed. A sensitivity analysis for the nonlinear transient problem is provided, which enables the application of first order optimization solvers. We perform two- and three-material optimization and discuss several variants of the problem setting. We present designs with up to 45% more absorbed liquid compared to the reference configuration.

==> plot/eval_three.sim_log.dat <==
t	dt	q_total	q_top	pic	redone	h_max	h_L2	s_max	cpu_time	wall_time
0.001	0.001	1.31872	0.121423	30	0	0	59054.7	1.005	3.64	3
0.00183333333	0.000833333	1.38481	0.187517	12	0	0	59313.4	1.005	4.93	5
0.00283333333	0.001	1.44287	0.245571	11	0	0	59668.4	1.005	6.13	6
0.00403333333	0.0012	1.48807	0.290776	12	0	0	59827.2	1.005	7.41	7
0.00547333333	0.00144	1.52383	0.326532	10	0	0	59819.4	1.005	8.47	8
0.00720133333	0.001728	1.55996	0.362665	9	0	0	59764.9	1.005	9.45	9
0.00927493333	0.0020736	1.60037	0.403059	8	0	0	59695.7	1.005	10.31	10
0.0117632533	0.00248832	1.64671	0.449244	9	0	0	59616.6	1.005	11.29	11
0.0147492373	0.00298598	1.69879	0.500252	10	0	0	59529.5	1.005	12.37	12
0.0183324181	0.00358318	1.75434	0.551144	12	0	0	59438.3	1.005	13.67	13
0.0226322351	0.00429982	1.81266	0.596076	13	0	0	59351.5	1.005	15.08	15
0.0277920154	0.00515978	1.87595	0.632018	13	0	0	59272.5	1.005	16.47	16
0.0339837519	0.00619174	1.94513	0.657447	15	0	0	59201.2	1.005	18.08	18
0.0414138356	0.00743008	2.01976	0.672216	17	0	0	59136.4	1.005	19.89	20
0.050329936	0.0089161	2.10078	0.679728	16	0	0	59075.8	1.005	21.6	21
0.0610292566	0.0106993	2.18907	0.684308	18	0	0	59017.4	1.005	23.53	23
0.0738684412	0.0128392	2.28521	0.68744	19	0	0	58958.5	1.005	25.56	25
0.0892754628	0.015407	2.39019	0.689661	21	0	0	58898	1.005	27.82	28
0.102114647	0.0128392	2.47184	0.690956	19	0	0	58853.2	1.005	29.84	30
0.117521669	0.015407	2.56383	0.692052	18	0	0	58802.5	1.005	31.77	31
0.136010095	0.0184884	2.66787	0.693064	18	0	0	58747.8	1.005	33.7	33
0.158196206	0.0221861	2.78527	0.694084	17	0	0	58689.4	1.005	35.52	35
0.184819539	0.0266233	2.91688	0.695159	17	0	0	58623.1	1.005	37.34	37
0.216767539	0.031948	3.06288	0.696316	17	0	0	58551.5	1.005	39.17	39
0.255105139	0.0383376	3.22328	0.697567	19	0	0	58475.9	1.005	41.21	41
0.301110259	0.0460051	3.40046	0.698915	21	0	0	58391.5	1.005	43.47	43
0.339447859	0.0383376	3.54074	0.699963	19	0	0	58328.7	1.005	45.52	45
0.385452979	0.0460051	3.70174	0.701159	20	0	0	58260.3	1.005	47.67	47
0.431458099	0.0460051	3.85613	0.702317	18	0	0	58196	1.005	49.62	49
0.486664243	0.0552061	4.03033	0.703674	16	0	0	58124.2	1.005	51.35	51
0.552911615	0.0662474	4.21884	0.705263	15	0	0	58045.6	1.005	52.96	53
0.632408463	0.0794968	4.41317	0.707108	14	0	0	57958.2	1.005	54.48	54
0.727804679	0.0953962	4.61012	0.709237	15	0	0	57862.2	1.005	56.09	56
0.842280139	0.114475	4.81269	0.7117	17	0	0	57756.7	1.005	57.93	58
0.979650691	0.137371	5.02572	0.714554	19	0	0	57640.1	1.005	59.99	60
1.14449535	0.164845	5.25313	0.717862	18	0	0	57513.2	1.005	61.94	62
1.34230895	0.197814	5.49802	0.72169	22	0	0	57362.7	1.005	64.33	64
1.50715361	0.164845	5.68683	0.724795	18	0	0	57255.5	1.005	66.28	66
1.70496721	0.197814	5.89664	0.728413	18	0	0	57128.4	1.005	68.23	68
1.94234352	0.237376	6.1299	0.732617	20	0	0	56986.5	1.005	70.4	70
2.17971983	0.237376	6.34826	0.736698	20	0	0	56836.9	1.005	72.57	72
2.41709615	0.237376	6.55456	0.740668	22	0	0	56697.1	1.005	74.95	75
2.61490974	0.197814	6.7195	0.743904	19	0	0	56582.2	1.005	77	77
2.85228606	0.237376	6.90965	0.74769	20	0	0	56434.8	1.005	79.18	79
3.08966237	0.237376	7.09374	0.751384	20	0	0	56286.5	1.005	81.36	81
3.32703868	0.237376	7.27293	0.754993	19	0	0	56139.2	1.005	83.42	83
3.61189026	0.284852	7.48189	0.759207	19	0	0	55965.2	1.005	85.47	85
3.95371215	0.341822	7.72423	0.764106	18	0	0	55760.7	1.005	87.4	87
4.36389842	0.410186	8.00191	0.769768	17	0	0	55531.5	1.005	89.23	89
4.85612195	0.492224	8.31376	0.77625	15	0	0	55289.9	1.005	90.86	91
5.44679018	0.590668	8.65533	0.783549	14	0	0	55038.1	1.005	92.39	92
6.15559205	0.708802	9.0219	0.791537	14	0	0	54769.4	1.005	93.91	94
7.0061543	0.850562	9.412	0.799902	16	0	0	54486.7	1.005	95.66	95
8.026829	1.02067	9.82836	0.808192	17	0	0	54182	1.005	97.53	97
9.25163864	1.22481	10.2766	0.815986	18	0	0	53857.4	1.005	99.5	99
10.7214102	1.46977	10.7636	0.823119	18	0	0	53507.3	1.005	101.48	101
12.4851361	1.76373	11.2964	0.829754	20	0	0	53132.5	1.005	103.92	104
14.248862	1.76373	11.7907	0.835336	19	0	0	52797.7	1.005	106.03	106
16.365333	2.11647	12.3426	0.841335	20	0	0	52432.9	1.005	108.3	108
18.4818041	2.11647	12.8623	0.84705	20	0	0	52104.3	1.005	110.56	110
20.5982751	2.11647	13.3564	0.852644	21	0	0	51800.2	1.005	112.86	113
22.362001	1.76373	13.7528	0.857257	18	0	0	51565.2	1.005	115.08	115
24.4784721	2.11647	14.21	0.862719	18	0	0	51296.3	1.005	117.08	117
27.0182374	2.53977	14.736	0.869214	17	0	0	50987.1	1.005	118.94	119
30.0659557	3.04772	15.3401	0.877078	17	0	0	50628.1	1.005	120.83	121
33.7232177	3.65726	16.0324	0.886848	19	0	0	50202.4	1.005	123.19	123
38.1119321	4.38871	16.8247	0.899242	19	0	0	49696.4	1.005	125.3	125
43.3783893	5.26646	17.7307	0.915024	20	0	0	49104.6	1.005	127.78	128
48.6448466	5.26646	18.5995	0.931443	19	0	0	48583.4	1.005	129.89	130
54.9645953	6.31975	19.5989	0.951156	19	0	0	48010.2	1.005	132.27	132
62.5482937	7.5837	20.7477	0.973492	20	0	0	47404.9	1.005	134.5	134
70.1319922	7.5837	21.8532	0.993656	19	0	0	46858.7	1.005	136.88	137
79.2324304	9.10044	23.1267	1.01438	21	0	0	46259.3	1.005	139.49	139
86.8161288	7.5837	24.1545	1.02937	18	0	0	45799.1	1.005	141.77	142
95.916567	9.10044	25.3461	1.04478	19	0	0	45273.6	1.005	144.13	144
106.837093	10.9205	26.7247	1.06078	19	0	0	44670.5	1.005	146.53	146
119.941724	13.1046	28.317	1.0781	20	0	0	43948.1	1.005	149.02	149
133.046355	13.1046	29.8556	1.0948	18	0	0	43245.6	1.005	151.3	151
148.771912	15.7256	31.6349	1.11481	19	0	0	42447.8	1.005	153.72	153
167.64258	18.8707	33.6871	1.13884	20	0	0	41580.2	1.005	156.22	156
186.513249	18.8707	35.6666	1.16229	19	0	0	40795.9	1.005	158.62	158
209.158051	22.6448	37.9526	1.18815	19	0	0	39936.7	1.005	161.03	161
224.579026	15.421	39.4716	1.20448	16	0	0	39399	1.005	163.1	163
240	15.421	40.9563	1.21944	15	0	0	38880.7	1.005	165.04	165
240.02	0.02	40.9563	1.21936	7	0	-0.00530712	38880.1	1.00499	166.08	166
240.044	0.024	40.9563	1.21926	6	0	-0.00666264	38879.3	1.00498	166.76	167
240.0728	0.0288	40.9563	1.21913	5	0	-0.00766622	38878.4	1.00497	167.32	167
240.116	0.0432	40.9563	1.21893	6	0	-0.00872676	38877.1	1.00494	168	168
240.16784	0.05184	40.9563	1.21868	5	0	-0.00969832	38875.4	1.00491	168.56	168
240.2456	0.07776	40.9563	1.21831	6	0	-0.0108428	38872.9	1.00486	169.24	169
240.338912	0.093312	40.9563	1.21784	6	0	-0.0119492	38870	1.0048	169.92	170
240.450886	0.111974	40.9563	1.21728	6	0	-0.0130506	38866.4	1.00471	170.6	170
240.585256	0.134369	40.9563	1.21659	6	0	-0.014167	38862.1	1.0046	171.28	171
240.746499	0.161243	40.9563	1.21575	6	0	-0.0153127	38857	1.00445	171.96	172
240.939991	0.193492	40.9563	1.21472	6	0	-0.0164988	38850.8	1.00426	172.64	172
241.172181	0.23219	40.9563	1.21346	7	0	-0.0177347	38843.4	1.00401	173.44	173
241.450809	0.278628	40.9563	1.21193	7	0	-0.0190286	38834.5	1.00369	174.23	174
241.785163	0.334354	40.9563	1.21006	7	0	-0.020388	38823.9	1.00328	175.02	175
242.186387	0.401225	40.9563	1.20777	7	0	-0.02182	38811.1	1.00274	175.82	176
242.667857	0.481469	40.9563	1.20499	7	0	-0.0233312	38795.8	1.00205	176.62	176
243.24562	0.577763	40.9563	1.20159	7	0	-0.0249281	38777.4	1.00116	177.42	177
243.938936	0.693316	40.9563	1.19746	8	0	-0.0266171	38755.5	1.00002	178.34	178
244.770915	0.831979	40.9563	1.19245	8	0	-0.028404	38729.1	0.998549	179.25	179
245.76929	0.998375	40.9563	1.18637	8	0	-0.0302947	38697.6	0.996668	180.16	180
246.96734	1.19805	40.9563	1.17903	9	0	-0.0322947	38659.8	0.994266	181.18	181
248.405	1.43766	40.9563	1.17018	9	0	-0.0344092	38614.6	0.99121	182.2	182
250.130192	1.72519	40.9563	1.15956	9	0	-0.0366431	38560.5	0.987335	183.24	183
252.200422	2.07023	40.9563	1.14687	10	0	-0.0390007	38495.9	0.982443	184.62	184
254.684699	2.48428	40.9563	1.1318	10	0	-0.0414863	38418.6	0.976302	185.77	186
257.665831	2.98113	40.9563	1.114	10	0	-0.0441038	38326.6	0.968635	186.94	187
261.243189	3.57736	40.9563	1.09313	11	0	-0.0468567	38216.9	0.961378	188.19	188
265.536018	4.29283	40.9563	1.06885	11	0	-0.0497489	38086.5	0.955366	189.69	189
270.687414	5.1514	40.9563	1.04087	12	0	-0.0527843	37931.9	0.948541	191.06	191
276.869089	6.18167	40.9563	1.00892	13	0	-0.0559675	37748.5	0.94082	192.8	193
284.287099	7.41801	40.9563	0.97282	13	0	-0.0593044	37531.2	0.93211	194.28	194
293.188711	8.90161	40.9563	0.932506	14	0	-0.0628021	37274	0.922314	196.13	196
303.870645	10.6819	40.9563	0.888035	14	0	-0.06647	36971.5	0.911323	198	198
316.688966	12.8183	40.9563	0.839634	15	0	-0.0703203	36618.5	0.899017	199.96	200
332.070951	15.382	40.9563	0.787721	15	0	-0.0743681	36209.6	0.88526	201.92	202
350.529333	18.4584	40.9563	0.732918	16	0	-0.0786325	35739.4	0.8699	204.01	204
372.679392	22.1501	40.9563	0.676054	17	0	-0.0831367	35203.7	0.853641	206.2	206
399.259462	26.5801	40.9563	0.618143	17	0	-0.0879081	34602.7	0.841024	208.4	208
431.155546	31.8961	40.9563	0.560343	18	0	-0.0929772	33938.7	0.8274	210.7	211
469.430847	38.2753	40.9563	0.503884	18	0	-0.0983749	33212	0.812667	213	213
515.361209	45.9304	40.9563	0.449976	19	0	-0.104126	32421.4	0.79673	215.43	215
570.477643	55.1164	40.9563	0.399706	18	0	-0.110243	31573.1	0.77952	217.75	218
636.617363	66.1397	40.9563	0.353924	19	0	-0.116713	30673.5	0.761017	220.17	220
715.985028	79.3677	40.9563	0.313151	19	0	-0.12349	29728.5	0.741272	222.6	222
811.226226	95.2412	40.9563	0.277537	20	0	-0.130493	28744.2	0.720416	225.14	225
906.467423	95.2412	40.9563	0.250866	19	0	-0.136609	27888.5	0.701845	227.57	227
1020.75686	114.289	40.9563	0.227153	19	0	-0.142873	26994.9	0.682308	230.02	230
1157.90418	137.147	40.9563	0.206241	20	0	-0.149206	26070.6	0.662016	232.56	232
1200	42.0958	40.9563	0.20042	11	0	-0.151134	25813.1	0.65601	234.08	234

